Statistical Aspects of X-ray Spectral Analysis

This handbook chapter gives a modern introduction to spectral analysis of celestial X-ray sources. Concepts presented include the instrumentation response, the linear modelling approximation, Poisson count statistics and the Gaussian approximation, data re-binning, visualisation techniques, handling backgrounds, Bayesian and frequentist viewpoints, uncertainty quantification of model parameters, model checking, model comparison, and inferring population distributions. Realistic hands-on example exercises with accompanying data files and code are included to apply the theoretical concepts in practice.

==> figures/statistics_textbook_chapter.txt <==


Section 1: Likelihood & fit statistics
Cstat, background models (brief, reference to next section)
Wstat
Binning requirements, tools to do binning...
chi2 -- show Xspec fit with model below the data (i.e. incorrect)

Section 2: Fitting methods
Levenberg-Marquadt
MCMC (mainly focus on Goodman-Weare since most people use emcee?)
Nested sampling
Hierarchical modelling?

Sample 3: Simulations
Null hypothesis significance testing
Posterior predictive checks

Section 3:
Examples? Run throughs?

KL divergence?
